Filtering Algorithms for the Multiset Ordering Constraint

Constraint programming (CP) has been used with great success to tackle a wide variety of constraint satisfaction problems which are computationally intractable in general. Global constraints are one of the important factors behind the success of CP. In this paper, we study a new global constraint, the multiset ordering constraint, which is shown to be useful in symmetry breaking and searching for leximin optimal solutions in CP. We propose efficient and effective filtering algorithms for propagating this global constraint. We show that the algorithms are sound and complete and we discuss possible extensions. We also consider alternative propagation methods based on existing constraints in CP toolkits. Our experimental results on a number of benchmark problems demonstrate that propagating the multiset ordering constraint via a dedicated algorithm can be very beneficial.

==> Reply.txt <==
***************************Editor***********************************

> The only thing that is not great is the way
> they crossed out parts of the algorithm in Algorithm 4. It's not
> clear what is crossed out and what is added. It would be nice
> if they could really cross out the lines that they want to delete.

We changed the presentation. Algorithm 4 now reports the new version
of Initialise (without any cancellations). It is clear from the text
how the original algorithm is modified.

***************************REVIEWER F ******************************


> > CONTENT
> >
> > Is the paper technically sound?        Yes, with exception for experimental results.
> >
> > 1.
> > At the end of the section 9.1 the authors mention for the first time
> > the problems they had with global cardinality constraint. ....
> > The authors need to fix their experimental results, rerun them and
> > make sure that all approaches produce solutions satisfying multiset
> > ordering constraint. They may get different solutions (if the search
> > technique is based on the characteristics of variables) but the solutions
> > must respect all constraints including the multiset ordering constraint.
> >
> > I assume this is rather easy to fix, therefore no need for major
> > revision. It does not change the message of the paper that the
> > technique proposed is efficient for enforcing multiset ordering
> > constraint. Most likely, it will strengthen the experimental results
> > when comparing their implementation of multiset ordering constraint versus
> > gcc based decomposition.
>
>
Done.

In all the experiments now reported the results are correct (the solutions
satisfy the multiset ordering constraints).


> > Does anything need to be added or deleted?  Possibly.
> >
> > The first algorithm described in this work is based on occ(x), where
> > the length of the vector occ(x) is equal to max{{x}} - min{{x}}. The
> > work could employ transformation of the original domains to remove
> > holes within domain. This would make the algorithms not depend on the
> > mentioned difference but the size of the domains.  The technique is
> > quite widely used and exhibits only a constant cost without influence
> > on the worst case complexities. One possible article, which assumes
> > such transformation is the work by Irit Katriel and Sven Thiel -
> > "Complete Bound Consistency for the Global Cardinality Constraint",
> > please check the section 2.1 - "normalization of the x-ranges". It
> > would strengthen your theoretical results, as well as the
> > applicability of the first algorithm.
>
Such a transformation is now described and [Katriel and Thiel] referenced


> Are the summary and conclusions adequate? Partially.
>
> The authors claim that the first algorithm they propose for MsetLeq
> is useful when d << n [...], where d is the size of the domains.
>
> d is not the size of the domains, d is the difference between the largest
> and smallest element. E.g. if any variable has a domain consisting of
> two elements 1 and 100.000 then d is equal to 100.000 not 2.
>
> Later, they make the same mistake by saying that "the complexity is
> *then* independent of domain size". Again it did not depend before on
> the domain size but the difference between the largest and the
> smallest element in the domains of variables in the scope of the
> constraint.
> -----
> d is not the size of the domains as suggested by the informal
> discussion of proof for Theorem 13.
> -----
> The last line in page 23 mentions that the complexity of this new
> algorithm is independent of domain size. The first algorithm also did
> not depend on the domain size but on the difference between the
> maximum and minimum value from the domain.

These four related comments are addressed by referring d as the
number of distinct values in the domains.

> > The authors mention in section 3.1 that "we can therefore consistently
> > post multiset ordering constraints on the rows together with either
> > mutliset ordering or lexigraphic ordering constraint on the columns
> > when we have both row and column symmetry". If so, why do not the
> > authors use such an opportunity in the experimental results? Is it
> > possible to apply it then for progressive party problem from section
> > 9.3?
> > --------------
> > Section 9.
> >
> > "We stress that showing the effectiveness of the multiset ordering constraints
> > in breaking index symmetry is out of the scope of this paper".
> >
> > If it was not for section 3.1 which provides some arguments for multiset ordering
> > constraint this paper would have none support for the usability of multiset ordering
> > constraint in the first place.
> >
> > It is sad that having some experimental motivation for using multiset
> > ordering constraint is out of the scope of 40 pages journal paper.
>

These two related comments are addressed by adding new experimental
results to Section 9 on the Progressive Party Problem which show that
combining multiset and lex can be a good way to deal with row
and column symmetries.


>
> > In section 4.3, two last paragraphs on page 16 are not needed. The
> > functionality of Algorithm 2 is better explained by Theorem 15. The
> > description in 4.3 is hard to follow and redundant.
> > ---------
> > Proof of Theorem 15.
> >
> > Hard to follow and should be restructured.
> >
> > First, I would take part which discusses establishing failure by
> > SetPointersAndFlags and put it earlier as a separate theorem.  The
> > second part would be about proving that \alpha, ... are set correctly.
> >
> > Moreover, proof contains line references to algorithm which is nice to
> > have but it makes the whole proof fit very well the algorithmic
> > description. I would not mind to have section 5.3 and 6 merged if it
> > improves understanding of the algorithms and their theoretical
> > properties. Especially, since for example the part of section 5 on
> > page 20 is very similar to page 17.
>

These two related comments are addressed by merging Sections 4.3 and
5 and consequently by subsituting the algorithm explanations with
the theorems.


> > As many papers about global constraints, this also completely omits
> > the aspect of backtracking and how to perform it efficiently. I assume
> > the authors reapply intialisation procedure every time a backtracking
> > occurs. However, there could be some potential practical benefits
> > if backtracking is solved differently.
>

As also briefly mentioned in the paper, the algorithm has both
incremental and non-incremental nature. It is incremental in terms
of keeping the occurrence vectors up-to-date. These vectors are
created when the constraint is first posted, and each time min(Xi)
and max(Xi) of some i in [0,n) changes, the necessary entries in the
vectors are revised in constant time.

The algorithm is non-incremental in terms of computing the pointers
and flags: they are recomputed every time the algorithm is called.
Even though computing the pointers and flags at every propagation
step does not seem to be too costly, responding to each propagation
event individually means visiting all the 2n variables after every
event. To avoid this, we recompute the flags and the pointers as
well as examine the original vectors' variables after all
propagation events accumulate.



> > The conclusions mention only about X <=m Y, while the paper also discusses
> > X <m Y.
>

The conclusions section now also mentions X <m Y.



> > Is the presentation otherwise satisfactory? Yes, but with some issues,
> > which can be improved.
> >
> > Section 2.2.
> >
> > "Unless otherwise stated, the indexing of vectors is from left to
> > right".  I did not find any place where the indexing is done from
> > right to left. Unnecessary remark then.
>

That sentence continues as 'with 0 being the most significant
index'. Since 0 is not always the most significant index in the case
of occurrence vectors, we think that this remark may be useful
to some readers?

> > Section 2.3
> >
> > You mention that - ... every team plays at most twice in the same period ...
> >
> > In the original problem yes, but you use the transformed version which transforms
> > this restriction into "exactly twice". You do not mention it explicitly making
> > it likely to confuse the reader.
>

Done.



> > It would be nice to know what consistency is enforced on constraints like the one
> > in G_i,j = (T_i,j,0 - 1) * n + T_i,j,1 . Do you use GAC or BC for those constraints?
>

As in [vHMPR99], we use a table constraint and enforce GAC.


> > Section 4.1,
> >
> > I would clearly state that you index variables X and Y from
> > index 0. It is easy to assume that it starts from 1.
>

This was said in Section 2.2.

>
> > I would change
> > the following phrases " all values in D(X_1) larger than its minimum value"
> > into "all values in D(X_1) larger than \alpha" as it is about \alpha and not
> > the minimum value. Similarly, "all values in D(Y_0) less than its maximum value"
> > into "all values in D(Y_0) less or equal than \alpha".
>

Done.


> > I would also change "number of occurrences of min(X_2)=3 by 1" into "number of
> > occurrences of 3 in ox by 1". Similarly, "number of occurrences of min(X_3) = \beta by 1"
> > into "number of occurrences of \beta in ox by 1".
>

Done.


> > Section 4.2
> >
> > Proof of Theorem 3 uses notation min{} and max{} which was not
> > introduced.
>

We felt min{} and max{} were relatively obvious notations for totally ordered sets.
However, we can add a definition if it is considered useful?

> > Also the
> > part <= could use word "equation/item" when talking about 1 and
> > 2. Capitalize word theorem at the end of the proof.
>

Done.


> > Definition 6
> >
> > " If however, ox = oy, or \alpha=\beta, or ox_{\alpha-1->l} .... "
> >
> > ox = oy and is redundant, \alpha = \beta is not possible therefore can
> > be omitted from this sentence.
>

ox can be be equal to oy when they take the value -infinity.


> > Definition 6 and 7
> >
> > Informal part does not look so informally. Why not change informal
> > part in definition 7 to something like this "\gamma is true if B
> > points to the first index after \alpha for which ox_{\beta} =
> > oy_{\beta}. That would be much more informally.
>

Done.



> > Proof of Theorem 5
> >
> > I would change "By Proposition 2, \alpha is inconsistent" into
> > "By Proposition 2, v=\alpha is inconsistent". The same for
> > "If \alpha is inconsistent then" into "If v=\alpha is inconsistent then",
> > as well as for "Hence, if \alpha is inconsistent".
>

Done.



> > Proof of Theorem 14.
> >
> > Unfortunate flow suggests at first that occ(x) is indexed from max{{x}}
> > to min{{x}}.
>

This contradicts the definition of an occurrence
vectors as defined in Section 2.2.



> > "are consistent by Proposition 2" should be changed to "are consistent
> > by Proposition 1".
>

Done.


> > Section 6.1.
> >
> > "By Definition 5, \alpha points to 4" -> "By Definition 5, \alpha is equal to 4".
>

Done.


> > Section 6.2
> >
> > Since the arrays are used, already updating sx by inserting the new min(X_i) into,
> > causes the increase of the incrementality from O(1) to O(n). Keeping the vectors
> > sorted by finding the appropriate position to insert does not require O(n), O(log(n))
> > would be sufficient to find the position.
>

Indeed both finding and inserting can be done in O(log n) by
implementing the sx and sy vectors as linked lists. We do not need
to have them implemented as arrays. The cost of incrementality is
changed as O(log n) in the paper.


>
> > Procedure SetPointersAndFlags in Section 6.2 I would use word "break" instead of
> > exit, as exit suggests exiting the whole procedure not the loop.
>

Done.


> > Proof of Theorem 16,
> >
> > "occ(floor(X)) >=lex occ(floor(Y))" should be replaced by
> > "occ(floor(X)) >= lex occ(ceiling(Y))".
>

Done.


> > Section 7.1 is a waste of space and reader time. The authors
> > themselves say "we can easily get a filtering algorithm for strict
> > multiset ordering constraint by slightly modifying MsetLeq" yet they
> > waste two pages to discuss that "extension".
> > -----
> > Theorem 19 is almost identical to Theorem 3. It has even the same
> > spelling mistakes. Please capitalize the word theorem at the end of
> > the proof.
> > -----
> > Proposition 3 and 4 are similar to Proposition 1 and 2. Section 7.1
> > can be shorten to one page making it less repetitive.
>

Section 7.1 is shortened to 1 page.


> > In SetPointersAndFlags, no need to use "..." just for line 15, better
> > to copy and paste that single line.
>

This procedure is removed from Section 7.1 so as to be able to
shorten the section. It is clear from the text how can modify the
original procedure.



> > Section 8.1
> >
> > I would suspect most of the solvers do not get BC but something
> > weaker, although what you write about Eclipse seems to be very
> > restrictive. Are you certain?
>

That sentence is removed.



> > Theorem 26
> >
> > Proof uses not introduced notation. Equal sign with a dot. What does it mean
> > "SX_j = SY_j <- \alpha"?
>

This notation is introduced in Section 2.2.



> > Section 9.1
> >
> > What about applying multiset ordering constraint to matrix G? Is it possible to
> > test your multiset ordering constraint in respect to matrix G? (both rows and columns?).
>

Yes it is possible but results are not very informative.


> > In progressive party problem the rows/columns can also be equal when viewed as multisets
> > and you use <=m in that case. Why not use <=m also in section 9.1?
>

We use < in Section 9.1 because no pair of columns can be equal when
viewed as multisets.


> > The short paragraph describing the actual model used in the
> > experiments of section 9.1 can be improved.
>

Paragraph rewritten.


> > Table 7
> >
> > Entry for instance #1 and Time of gcc C should be in bold as it is the
> > smallest value.
>

That table is removed.


***************************REVIEWER I ******************************


> > Minor corrections
> > *****************
> >
> > Section 2.3 mentions prob026 of CSPLib.  Promote it to a proper
> > citation.
>

Done.


> > Proposition 2, just after: "if their bounds satisfy 3 or 4"
> > --> "if their bounds satisfy 3 and 4".
>

Done.



> > Your decreasing vector indexing notation can be confusing.  E.g. in
> > Definition 5, you write "indexed as u..l" and "the index in [u,l]".
> > It is customary that "a..b" and "[a,b]" imply a <= b.
> > I suggest you write instead "indexed as u, u-1, ..., l" and
> > come up with some unambiguous notation replacing "[u,l]", "(\alpha,l]", etc.
>

We prefered not to introduce a new notation but rather clarify the
possible confusion via a foonote in Section 4.2.



> > Section 4.3, Procedure SetPointersAndFlags, line 15:
> > It seems to me that the condition "\beta = \alpha-1" is redundant, for it
> > implies "temp".
>

Yes, you are right. We removed it.



> > Section 6.2, Procedure SetPointersAndFlags: The notation "exit" on 12,
> > 21, 22 and 24 is unclear, although readers fluent in C or who read the
> > paper carefully will understand that it denotes leaving a while loop.
> > But this does not explain "exit" on line 24, because there is no while
> > loop to exit!
>

'Exit' is replaced by 'break' inside the loop, as proposed by the
other reviewer.



> > I suggest to get rid of "exit" on line 24 by changing
> > line 25 to "else if".
>

Done.


> > Definition 9: should "ox <=_lex oy" be "ox <_lex oy"?
>

Yes, done.



> > Conclusion:
> > The future work that you plan, namely to compare your algorithm
> > against the decomposition using the "sorted" and "gcc" constraints, does
> > not seem that interesting to me.  You have already shown theoretically
> > that your algorithm is stronger than the decompositions, and
> > furthermore it's quite simple and linear time.  I would be more
> > interested in the following two topics.
> >
> > A. Investigate "<=_m-chain". Is:
> >
> >            GAC(X1 <=_m X2 <=_m ... <=_m Xp)
> >
> >    equivalent to:
> >
> >         GAC(X1 <=_m X2) and ... and GAC(Xp-1 <=_m Xp)?
> >
> >    If they are not in the general case, are there special cases when
> >    they are equivalent?  What about a GAC filtering algorithm for
> >    "<=_m-chain"?
>


We added a section in the paper called 'Multiple Vectors' in which
we show that GAC(X1 <=_m X2 <=_m ... <=_m Xp) is stronger than
GAC(Xi <=_m Xj)  for all i<j which is stronger than GAC(X1 <=_m X2)
and ... and GAC(Xp-1 <=_m Xp). We then mention an algorithm for
GAC(X1 <=_m X2 <=_m ... <=_m Xp) as future work in Conclusions.



> > B. Investigate incremental invocation of the filtering algorithm.
> >    Can you be better than linear time in the incremental case?
>

Added.


==> abstract.txt <==
Title: Filtering Algorithms for the Multiset Ordering Constraint

Authors: Alan Frisch, Brahim Hnich, Zeynep Kiziltan, Ian Miguel,
Toby Walsh

Abstract: Constraint programming (CP) has been used with great
success to tackle a wide variety of constraint satisfaction problems
which are computationally intractable in general. Global constraints
are one of the important factors behind the success of CP. In this
paper, we study a new global constraint, the multiset ordering
constraint, which is shown to be useful in symmetry breaking and
searching for leximin optimal solutions in CP. We propose efficient
and effective filtering algorithms for propagating this global
constraint. We show that the algorithms maintain generalised
arc-consistency and we discuss possible extensions. We also consider
alternative propagation methods based on existing constraints in CP
toolkits. Our experimental results on a number of benchmark problems
demonstrate that propagating the multiset ordering constraint via a
dedicated algorithm can be very beneficial.

Keywords: constraint satisfaction, constraint programming,
modelling, global constraints, constraint propagation, propagation
algorithms, symmetry breaking, multiset ordering, leximin optimal
solutions.

